Light curve properties of SN 2017fgc and HV SNe Ia

Photometric and spectroscopic observations of type Ia supernova (SN) 2017fgc which cover the period from $-$12 to +137 days since the $B$-band maximum are presented. SN 2017fgc is a photometrically normal SN Ia with the luminosity decline rate, $ \Delta m_{15} (B)_{true} $= 1.10 $ \pm $ 0.10 mag. Spectroscopically, it belongs to the High Velocity (HV) SNe Ia group, with the Si II $\lambda$6355 velocity near the $B$-band maximum estimated to be 15,200 $ \pm $ 480 km $s^{-1}$. At the epochs around the near-infrared secondary peak, the $R$ and $I$ bands show an excess of $\sim$0.2 mag level compared to the light curves of the normal velocity (NV) SNe Ia. Further inspection of the samples of HV and NV SNe Ia indicates that the excess is a generic feature among HV SNe Ia, different from NV SNe Ia. There is also a hint that the excess is seen in the V band, both in SN 2017fgc and other HV SNe Ia, which behaves like a less prominent shoulder in the light curve. The excess is not obvious in the B band (and unknown in the U band), and the color is consistent with the fiducial SN color. This might indicate the excess is attributed to the bolometric luminosity, not in the color. This excess is less likely caused by external effects, like an echo or change in reddening but could be due to an ionization effect, which reflects an intrinsic, either distinct or continuous, difference in the ejecta properties between HV and NV SNe Ia.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
